Preserving Individual Privacy in Serial Data Publishing

While previous works on privacy-preserving serial data publishing consider the scenario where sensitive values may persist over multiple data releases, we find that no previous work has sufficient protection provided for sensitive values that can change over time, which should be the more common case. In this work we propose to study the privacy guarantee for such transient sensitive values, which we call the global guarantee. We formally define the problem for achieving this guarantee and derive some theoretical properties for this problem. We show that the anonymized group sizes used in the data anonymization is a key factor in protecting individual privacy in serial publication. We propose two strategies for anonymization targeting at minimizing the average group size and the maximum group size. Finally, we conduct experiments on a medical dataset to show that our method is highly efficient and also produces published data of very high utility.

==> abstract.txt <==
Serial Data Publishing for Protecting Sensitive Values


Privacy-preserving Data publishing has been studied extensively
recently. However, most works focus on single-time data publishing
but in real applications, many companies publish the data multiple
times. In this paper, we will stuy multiple-time data publishing
which can protect the linkage from an individual to
sensitive values. We also conducted experiments to show
our proposed algorithm is efficient and effective.


